SimpleBEV: Improved LiDAR-Camera Fusion Architecture for 3D Object Detection

More and more research works fuse the LiDAR and camera information to improve the 3D object detection of the autonomous driving system. Recently, a simple yet effective fusion framework has achieved an excellent detection performance, fusing the LiDAR and camera features in a unified bird's-eye-view (BEV) space. In this paper, we propose a LiDAR-camera fusion framework, named SimpleBEV, for accurate 3D object detection, which follows the BEV-based fusion framework and improves the camera and LiDAR encoders, respectively. Specifically, we perform the camera-based depth estimation using a cascade network and rectify the depth results with the depth information derived from the LiDAR points. Meanwhile, an auxiliary branch that implements the 3D object detection using only the camera-BEV features is introduced to exploit the camera information during the training phase. Besides, we improve the LiDAR feature extractor by fusing the multi-scaled sparse convolutional features. Experimental results demonstrate the effectiveness of our proposed method. Our method achieves 77.6\% NDS accuracy on the nuScenes dataset, showcasing superior performance in the 3D object detection track.

==> bib.txt <==
@string{pami = {IEEE TPAMI}}

@string{ijcv = {IJCV}}

@string{cvpr = {CVPR}}

@string{iccv = {ICCV}}

@string{eccv = {ECCV}}

@string{nips = {NeurIPS}}

@string{icpr = {ICPR}}

@string{bmvc = {BMVC}}

@string{tog = {ACM TOG}}

@string{tip = {IEEE TIP}}

@string{tvcg = {IEEE TVCG}}

@string{tmm = {IEEE TMM}}

@string{acmmm = {ACM MM}}

@string{icme = {ICME}}

@string{icassp = {ICASSP}}

@string{icip = {ICIP}}

@string{accv = {ACCV}}

@string{iclr = {ICLR}}

@string{ijcai = {IJCAI}}

@string{pr = {PR}}

@string{aaai = {AAAI}}

@string{cvprw = {CVPRW}}

@string{csvt = {IEEE TCSVT}}

@string{spl = {IEEE Sign. Process. Letters}}

@string{vr = {Vis. Res.}}

@string{jov = {J. Vis.}}

@string{tvc = {The Vis. Comput.}}

@string{jcst = {J. Comput. Sci. Tech.}}

@string{cgf = {Comput. Graph. Forum}}

@string{cvm = {Computational Visual Media}}

@string{tcsvt = {IEEE TCSVT}}

@inproceedings{lss,
 author = {Philion, Jonah and Fidler, Sanja},
 booktitle = {European Conference on Computer Vision},
 organization = {Springer},
 pages = {194--210},
 title = {Lift, splat, shoot: Encoding images from arbitrary camera rigs by implicitly unprojecting to 3d},
 year = {2020}
}

@article{bevdepth,
 author = {Li, Yinhao and Ge, Zheng and Yu, Guanyi and Yang, Jinrong and Wang, Zengran and Shi, Yukang and Sun, Jianjian and Li, Zeming},
 journal = {ArXiv preprint},
 title = {Bevdepth: Acquisition of reliable depth for multi-view 3d object detection},
 url = {https://arxiv.org/abs/2206.10092},
 volume = {abs/2206.10092},
 year = {2022}
}

@article{bevdet,
 author = {Junjie Huang and
Guan Huang and
Zheng Zhu and
Dalong Du},
 journal = {ArXiv preprint},
 title = {BEVDet: High-performance Multi-camera 3D Object Detection in Bird-Eye-View},
 url = {https://arxiv.org/abs/2112.11790},
 volume = {abs/2112.11790},
 year = {2021}
}

@inproceedings{nuscenes,
 author = {Holger Caesar and
Varun Bankiti and
Alex H. Lang and
Sourabh Vora and
Venice Erin Liong and
Qiang Xu and
Anush Krishnan and
Yu Pan and
Giancarlo Baldan and
Oscar Beijbom},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/cvpr/CaesarBLVLXKPBB20.bib},
 booktitle = {2020 {IEEE/CVF} Conference on Computer Vision and Pattern Recognition,
{CVPR} 2020, Seattle, WA, USA, June 13-19, 2020},
 doi = {10.1109/CVPR42600.2020.01164},
 pages = {11618--11628},
 publisher = {{IEEE}},
 timestamp = {Tue, 11 Aug 2020 01:00:00 +0200},
 title = {nuScenes: {A} Multimodal Dataset for Autonomous Driving},
 url = {https://doi.org/10.1109/CVPR42600.2020.01164},
 year = {2020}
}

@article{bevfusion,
  title={BEVFusion: Multi-Task Multi-Sensor Fusion with Unified Bird's-Eye View Representation},
  author={Liu, Zhijian and Tang, Haotian and Amini, Alexander and Yang, Xinyu and Mao, Huizi and Rus, Daniela and Han, Song},
  journal={arXiv preprint arXiv:2205.13542},
  year={2022}
}
@article{bevstereo,
  title={Bevstereo: Enhancing depth estimation in multi-view 3d object detection with dynamic temporal stereo},
  author={Li, Yinhao and Bao, Han and Ge, Zheng and Yang, Jinrong and Sun, Jianjian and Li, Zeming},
  journal={arXiv preprint arXiv:2209.10248},
  year={2022}
}

@article{sts,
  title={STS: Surround-view Temporal Stereo for Multi-view 3D Detection},
  author={Wang, Zengran and Min, Chen and Ge, Zheng and Li, Yinhao and Li, Zeming and Yang, Hongyu and Huang, Di},
  journal={arXiv preprint arXiv:2208.10145},
  year={2022}
}

@article{bevformer,
 author = {{Li}, Zhiqi and {Wang}, Wenhai and {Li}, Hongyang and {Xie}, Enze and {Sima}, Chonghao and {Lu}, Tong and {Yu}, Qiao and {Dai}, Jifeng},
 journal = {ArXiv preprint},
 title = {{BEVFormer: Learning Bird's-Eye-View Representation from Multi-Camera Images via Spatiotemporal Transformers}},
 url = {https://arxiv.org/abs/2203.17270},
 volume = {abs/2203.17270},
 year = {2022}
}

@misc{cuda,
 author = {NVIDIA and Vingelmann, P茅ter and Fitzek, Frank H.P.},
 title = {CUDA, release: 10.2.89},
 url = {https://developer.nvidia.com/cuda-toolkit},
 year = {2020}
}

@inproceedings{pon,
 author = {Thomas Roddick and
Roberto Cipolla},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/cvpr/RoddickC20.bib},
 booktitle = {2020 {IEEE/CVF} Conference on Computer Vision and Pattern Recognition,
{CVPR} 2020, Seattle, WA, USA, June 13-19, 2020},
 doi = {10.1109/CVPR42600.2020.01115},
 pages = {11135--11144},
 publisher = {{IEEE}},
 timestamp = {Tue, 11 Aug 2020 01:00:00 +0200},
 title = {Predicting Semantic Map Representations From Images Using Pyramid
Occupancy Networks},
 url = {https://doi.org/10.1109/CVPR42600.2020.01115},
 year = {2020}
}

@inproceedings{caddn,
 author = {Reading, Cody and Harakeh, Ali and Chae, Julia and Waslander, Steven L.},
 booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
 pages = {8555-8564},
 title = {Categorical Depth Distribution Network for Monocular 3D Object Detection},
 year = {2021}
}

@inproceedings{transfusion,
 author = {Bai, Xuyang and Hu, Zeyu and Zhu, Xinge and Huang, Qingqiu and Chen, Yilun and Fu, Hongbo and Tai, Chiew-Lan},
 booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
 pages = {1090--1099},
 title = {Transfusion: Robust lidar-camera fusion for 3d object detection with transformers},
 year = {2022}
}

@inproceedings{centerpoint,
 author = {Yin, Tianwei and Zhou, Xingyi and Krahenbuhl, Philipp},
 booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
 pages = {11784-11793},
 title = {Center-Based 3D Object Detection and Tracking},
 year = {2021}
}

@article{second,
 author = {Yan, Yan and Mao, Yuxing and Li, Bo},
 journal = {Sensors},
 number = {10},
 pages = {3337},
 publisher = {MDPI},
 title = {Second: Sparsely embedded convolutional detection},
 volume = {18},
 year = {2018}
}

@inproceedings{resnet,
 author = {Kaiming He and
Xiangyu Zhang and
Shaoqing Ren and
Jian Sun},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/cvpr/HeZRS16.bib},
 booktitle = {2016 {IEEE} Conference on Computer Vision and Pattern Recognition,
{CVPR} 2016, Las Vegas, NV, USA, June 27-30, 2016},
 doi = {10.1109/CVPR.2016.90},
 pages = {770--778},
 publisher = {{IEEE} Computer Society},
 timestamp = {Wed, 17 Apr 2019 01:00:00 +0200},
 title = {Deep Residual Learning for Image Recognition},
 url = {https://doi.org/10.1109/CVPR.2016.90},
 year = {2016}
}

@article{bevdet4d,
 author = {Huang, Junjie and Huang, Guan},
 journal = {ArXiv preprint},
 title = {Bevdet4d: Exploit temporal cues in multi-camera 3d object detection},
 url = {https://arxiv.org/abs/2203.17054},
 volume = {abs/2203.17054},
 year = {2022}
}

@article{cbgs,
 author = {Zhu, Benjin and Jiang, Zhengkai and Zhou, Xiangxin and Li, Zeming and Yu, Gang},
 journal = {ArXiv preprint},
 title = {Class-balanced grouping and sampling for point cloud 3d object detection},
 url = {https://arxiv.org/abs/1908.09492},
 volume = {abs/1908.09492},
 year = {2019}
}

@inproceedings{voxelnet,
 author = {Yin Zhou and
Oncel Tuzel},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/cvpr/ZhouT18.bib},
 booktitle = {2018 {IEEE} Conference on Computer Vision and Pattern Recognition,
{CVPR} 2018, Salt Lake City, UT, USA, June 18-22, 2018},
 doi = {10.1109/CVPR.2018.00472},
 pages = {4490--4499},
 publisher = {{IEEE} Computer Society},
 timestamp = {Wed, 06 Feb 2019 00:00:00 +0100},
 title = {VoxelNet: End-to-End Learning for Point Cloud Based 3D Object Detection},
 url = {http://openaccess.thecvf.com/content\_cvpr\_2018/html/Zhou\_VoxelNet\_End-to-End\_Learning\_CVPR\_2018\_paper.html},
 year = {2018}
}

@inproceedings{pointpillars,
 author = {Alex H. Lang and
Sourabh Vora and
Holger Caesar and
Lubing Zhou and
Jiong Yang and
Oscar Beijbom},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/cvpr/LangVCZYB19.bib},
 booktitle = {{IEEE} Conference on Computer Vision and Pattern Recognition, {CVPR}
2019, Long Beach, CA, USA, June 16-20, 2019},
 doi = {10.1109/CVPR.2019.01298},
 pages = {12697--12705},
 publisher = {Computer Vision Foundation / {IEEE}},
 timestamp = {Mon, 20 Jan 2020 00:00:00 +0100},
 title = {PointPillars: Fast Encoders for Object Detection From Point Clouds},
 url = {http://openaccess.thecvf.com/content\_CVPR\_2019/html/Lang\_PointPillars\_Fast\_Encoders\_for\_Object\_Detection\_From\_Point\_Clouds\_CVPR\_2019\_paper.html},
 year = {2019}
}

@inproceedings{vovnet2,
 author = {Youngwan Lee and
Jongyoul Park},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/cvpr/LeeP20.bib},
 booktitle = {2020 {IEEE/CVF} Conference on Computer Vision and Pattern Recognition,
{CVPR} 2020, Seattle, WA, USA, June 13-19, 2020},
 doi = {10.1109/CVPR42600.2020.01392},
 pages = {13903--13912},
 publisher = {{IEEE}},
 timestamp = {Tue, 11 Aug 2020 01:00:00 +0200},
 title = {CenterMask: Real-Time Anchor-Free Instance Segmentation},
 url = {https://doi.org/10.1109/CVPR42600.2020.01392},
 year = {2020}
}

@inproceedings{convnext,
 author = {Liu, Zhuang and Mao, Hanzi and Wu, Chao-Yuan and Feichtenhofer, Christoph and Darrell, Trevor and Xie, Saining},
 booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
 pages = {11976--11986},
 title = {A convnet for the 2020s},
 year = {2022}
}

@inproceedings{unet,
 author = {Ronneberger, Olaf and Fischer, Philipp and Brox, Thomas},
 booktitle = {International Conference on Medical image computing and computer-assisted intervention},
 organization = {Springer},
 pages = {234--241},
 title = {U-net: Convolutional networks for biomedical image segmentation},
 year = {2015}
}

@inproceedings{fiery,
 author = {Hu, Anthony and Murez, Zak and Mohan, Nikhil and Dudas, Sof{\'\i}a and Hawke, Jeffrey and Badrinarayanan, Vijay and Cipolla, Roberto and Kendall, Alex},
 booktitle = {Proceedings of the IEEE/CVF International Conference on Computer Vision},
 pages = {15273--15282},
 title = {FIERY: Future Instance Prediction in Bird's-Eye View From Surround Monocular Cameras},
 year = {2021}
}

@article{m2bev,
 author = {Xie, Enze and Yu, Zhiding and Zhou, Daquan and Philion, Jonah and Anandkumar, Anima and Fidler, Sanja and Luo, Ping and Alvarez, Jose M},
 journal = {ArXiv preprint},
 title = {M\^{} 2BEV: Multi-Camera Joint 3D Detection and Segmentation with Unified Birds-Eye View Representation},
 url = {https://arxiv.org/abs/2204.05088},
 volume = {abs/2204.05088},
 year = {2022}
}

@inproceedings{swin,
 author = {Liu, Ze and Lin, Yutong and Cao, Yue and Hu, Han and Wei, Yixuan and Zhang, Zheng and Lin, Stephen and Guo, Baining},
 booktitle = {Proceedings of the IEEE/CVF International Conference on Computer Vision},
 pages = {10012--10022},
 title = {Swin transformer: Hierarchical vision transformer using shifted windows},
 year = {2021}
}

@inproceedings{dd3d,
 author = {Dennis Park and Rares Ambrus and Vitor Guizilini and Jie Li and Adrien Gaidon},
 booktitle = {IEEE/CVF International Conference on Computer Vision (ICCV)},
 primaryclass = {cs.CV},
 title = {Is Pseudo-Lidar needed for Monocular 3D Object detection?},
 year = {2021}
}

@inproceedings{fcos,
 author = {Zhi Tian and
Chunhua Shen and
Hao Chen and
Tong He},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/iccv/TianSCH19.bib},
 booktitle = {2019 {IEEE/CVF} International Conference on Computer Vision, {ICCV}
2019, Seoul, Korea (South), October 27 - November 2, 2019},
 doi = {10.1109/ICCV.2019.00972},
 pages = {9626--9635},
 publisher = {{IEEE}},
 timestamp = {Mon, 16 Mar 2020 00:00:00 +0100},
 title = {{FCOS:} Fully Convolutional One-Stage Object Detection},
 url = {https://doi.org/10.1109/ICCV.2019.00972},
 year = {2019}
}

@inproceedings{fcos3d,
 author = {Wang, Tai and Zhu, Xinge and Pang, Jiangmiao and Lin, Dahua},
 booktitle = {Proceedings of the IEEE/CVF International Conference on Computer Vision},
 pages = {913--922},
 title = {Fcos3d: Fully convolutional one-stage monocular 3d object detection},
 year = {2021}
}

@inproceedings{pgd,
 author = {Wang, Tai and Xinge, ZHU and Pang, Jiangmiao and Lin, Dahua},
 booktitle = {Conference on Robot Learning},
 organization = {PMLR},
 pages = {1475--1485},
 title = {Probabilistic and geometric depth: Detecting objects in perspective},
 year = {2022}
}

@inproceedings{birdgan,
 author = {Srivastava, Siddharth and Jurie, Frederic and Sharma, Gaurav},
 booktitle = {2019 IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS)},
 organization = {IEEE},
 pages = {4504--4511},
 title = {Learning 2d to 3d lifting for object detection in 3d for autonomous vehicles},
 year = {2019}
}

@inproceedings{pseudolidar,
 author = {Yan Wang and
Wei{-}Lun Chao and
Divyansh Garg and
Bharath Hariharan and
Mark E. Campbell and
Kilian Q. Weinberger},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/cvpr/WangCGHCW19.bib},
 booktitle = {{IEEE} Conference on Computer Vision and Pattern Recognition, {CVPR}
2019, Long Beach, CA, USA, June 16-20, 2019},
 doi = {10.1109/CVPR.2019.00864},
 pages = {8445--8453},
 publisher = {Computer Vision Foundation / {IEEE}},
 timestamp = {Mon, 20 Jan 2020 00:00:00 +0100},
 title = {Pseudo-LiDAR From Visual Depth Estimation: Bridging the Gap in 3D
Object Detection for Autonomous Driving},
 url = {http://openaccess.thecvf.com/content\_CVPR\_2019/html/Wang\_Pseudo-LiDAR\_From\_Visual\_Depth\_Estimation\_Bridging\_the\_Gap\_in\_3D\_CVPR\_2019\_paper.html},
 year = {2019}
}

@article{ipm,
 author = {Mallot, Hanspeter A and B{\"u}lthoff, Heinrich H and Little, JJ and Bohrer, Stefan},
 journal = {Biological cybernetics},
 number = {3},
 pages = {177--185},
 publisher = {Springer},
 title = {Inverse perspective mapping simplifies optical flow computation and obstacle detection},
 volume = {64},
 year = {1991}
}

@inproceedings{cam2bev,
 author = {Reiher, Lennart and Lampe, Bastian and Eckstein, Lutz},
 booktitle = {2020 IEEE 23rd International Conference on Intelligent Transportation Systems (ITSC)},
 organization = {IEEE},
 pages = {1--7},
 title = {A sim2real deep learning approach for the transformation of images from multiple vehicle-mounted cameras to a semantically segmented image in bird鈥檚 eye view},
 year = {2020}
}

@inproceedings{oft,
 author = {Thomas Roddick and
Alex Kendall and
Roberto Cipolla},
 bibsource = {dblp computer science bibliography, https://dblp.org},
 biburl = {https://dblp.org/rec/conf/bmvc/RoddickKC19.bib},
 booktitle = {30th British Machine Vision Conference 2019, {BMVC} 2019, Cardiff,
UK, September 9-12, 2019},
 pages = {285},
 publisher = {{BMVA} Press},
 timestamp = {Tue, 21 Apr 2020 01:00:00 +0200},
 title = {Orthographic Feature Transform for Monocular 3D Object Detection},
 url = {https://bmvc2019.org/wp-content/uploads/papers/0328-paper.pdf},
 year = {2019}
}

@article{vpn,
 author = {Pan, Bowen and Sun, Jiankai and Leung, Ho Yin Tiga and Andonian, Alex and Zhou, Bolei},
 journal = {IEEE Robotics and Automation Letters},
 number = {3},
 pages = {4867--4873},
 publisher = {IEEE},
 title = {Cross-view semantic segmentation for sensing surroundings},
 volume = {5},
 year = {2020}
}

@article{petr,
 author = {Liu, Yingfei and Wang, Tiancai and Zhang, Xiangyu and Sun, Jian},
 journal = {ArXiv preprint},
 title = {Petr: Position embedding transformation for multi-view 3d object detection},
 url = {https://arxiv.org/abs/2203.05625},
 volume = {abs/2203.05625},
 year = {2022}
}

